THE TOOLS AND MONTE CARLO WORKING GROUP Summary Report from the Les Houches 2009 Workshop on TeV Colliders

This is the summary and introduction to the proceedings contributions for the Les Houches 2009 "Tools and Monte Carlo" working group.

==> tuning-errorbands/images/CDF-2008-LEADINGJETS-d01-x01-y01.dat <==
# BEGIN PLOT
DrawOnly=REF/REF/CDF_2008_LEADINGJETS/d01-x01-y01 /MC_LHC_LEADINGJETS/trans-nchg
Title=Transverse region charged particle density
RatioPlotReference=REF/REF/CDF_2008_LEADINGJETS/d01-x01-y01
RatioPlot=0
LogY=0
XLabel=$p_T(\text{leading jet})$ / GeV
YLabel=$\langle N_\text{ch} / \text{d}\eta\,\text{d}\phi \rangle$
Legend=1
LegendXPos=.5
XMax=100
YMax=2.4
# END PLOT

# BEGIN HISTOGRAM REF/REF/CDF_2008_LEADINGJETS/d01-x01-y01
ErrorBars=1
PolyMarker=*
Title=CDF Run $\textsc{II}~(\mathrm{p}\bar{\mathrm{p}})$ 
0.000000e+00	5.000000e+00	3.054000e-01	4.280000e-02
5.000000e+00	1.000000e+01	4.169000e-01	7.830000e-02
1.000000e+01	1.500000e+01	6.551000e-01	1.243000e-01
1.500000e+01	2.000000e+01	7.869000e-01	1.528000e-01
2.000000e+01	2.500000e+01	7.919000e-01	1.217000e-01
2.500000e+01	3.000000e+01	7.762000e-01	3.530000e-02
3.000000e+01	3.500000e+01	7.406000e-01	3.180000e-02
3.500000e+01	4.000000e+01	7.164000e-01	2.390000e-02
4.000000e+01	5.000000e+01	7.147000e-01	2.250000e-02
5.000000e+01	6.000000e+01	7.174000e-01	2.340000e-02
6.000000e+01	7.000000e+01	7.214000e-01	2.490000e-02
7.000000e+01	8.000000e+01	7.252000e-01	2.540000e-02
8.000000e+01	9.000000e+01	7.343000e-01	2.540000e-02
9.000000e+01	1.000000e+02	7.399000e-01	2.650000e-02
1.000000e+02	1.100000e+02	7.464000e-01	2.550000e-02
1.100000e+02	1.200000e+02	7.513000e-01	2.590000e-02
1.200000e+02	1.300000e+02	7.551000e-01	2.540000e-02
1.300000e+02	1.400000e+02	7.660000e-01	2.840000e-02
1.400000e+02	1.500000e+02	7.689000e-01	2.910000e-02
1.500000e+02	1.600000e+02	7.728000e-01	2.880000e-02
1.600000e+02	1.700000e+02	7.750000e-01	3.020000e-02
1.700000e+02	1.800000e+02	7.782000e-01	3.100000e-02
1.800000e+02	1.900000e+02	7.765000e-01	3.280000e-02
1.900000e+02	2.000000e+02	7.846000e-01	2.930000e-02
2.000000e+02	2.200000e+02	7.756000e-01	3.220000e-02
2.200000e+02	2.400000e+02	7.878000e-01	3.310000e-02
2.400000e+02	2.600000e+02	7.654000e-01	4.420000e-02
2.600000e+02	2.800000e+02	7.893000e-01	3.590000e-02
2.800000e+02	3.000000e+02	7.706000e-01	4.570000e-02
3.000000e+02	3.200000e+02	7.596000e-01	4.540000e-02
3.200000e+02	3.400000e+02	7.634000e-01	4.260000e-02
3.400000e+02	3.600000e+02	7.244000e-01	4.540000e-02
3.600000e+02	3.800000e+02	7.523000e-01	6.490000e-02
3.800000e+02	4.000000e+02	6.556000e-01	1.005000e-01
# END HISTOGRAM

# BEGIN HISTOGRAM /MC_LHC_LEADINGJETS/trans-nchg
AidaPath=/MC_LHC_LEADINGJETS/trans-nchg
Title=Jimmy (pp), Professor tune, $\sqrt{s}$ = 7TeV
ErrorBars=1
LineColor=blue
LineStyle=solid
## xlow  	xhigh   	yval    	yerrminus	yerrplus
0.000000e+00	1.000000e+01	4.170476e-01	1.072501e-02	1.072501e-02
1.000000e+01	2.000000e+01	8.491643e-01	2.801203e-02	2.801203e-02
2.000000e+01	3.000000e+01	1.378489e+00	6.374509e-02	6.374509e-02
3.000000e+01	4.000000e+01	1.561532e+00	7.936764e-02	7.936764e-02
4.000000e+01	5.000000e+01	1.582744e+00	7.944392e-02	7.944392e-02
5.000000e+01	6.000000e+01	1.538945e+00	6.002697e-02	6.002697e-02
6.000000e+01	7.000000e+01	1.544688e+00	4.446465e-02	4.446465e-02
7.000000e+01	8.000000e+01	1.535239e+00	6.387723e-02	6.387723e-02
8.000000e+01	9.000000e+01	1.603035e+00	6.409914e-02	6.409914e-02
9.000000e+01	1.000000e+02	1.559756e+00	9.282726e-02	9.282726e-02
1.000000e+02	1.100000e+02	1.581982e+00	1.252047e-01	1.252047e-01
1.100000e+02	1.200000e+02	1.423278e+00	1.814594e-01	1.814594e-01
1.200000e+02	1.300000e+02	1.563154e+00	1.801641e-01	1.801641e-01
1.300000e+02	1.400000e+02	1.631074e+00	2.774147e-01	2.774147e-01
# END HISTOGRAM


==> tuning-errorbands/images/CHI2DIST.dat <==
# BEGIN PLOT
DrawOnly=chi2dist_runs_12_quadratic.aida/CHI2DIST chi2dist_runs_18_quadratic.aida/CHI2DIST chi2dist_runs_20_cubic.aida/CHI2DIST 
Title=$\chi^2-\text{distribution of minimisation results}$
RatioPlotReference=chi2dist_runs_12_quadratic.aida/CHI2DIST
RatioPlot=0
LogY=1
RatioPlotYMax=1.5
RatioPlotYLabel=MC/data
XLabel=$\chi^2/N_\text{df}$
YLabel=$\frac{dN}{d\left(\chi^2/N_\text{df}\right)}$
Legend=1
XMin=1
XMax=3.5
RatioPlotYMin=0.5
# END PLOT

# BEGIN HISTOGRAM chi2dist_runs_12_quadratic.aida/CHI2DIST
LineColor=red
LineStyle=solid
Title=Quad. $N_\text{runs}=12$
6.733880e-01	8.130686e-01	0.000000e+00	0.000000e+00
8.130686e-01	9.527491e-01	0.000000e+00	0.000000e+00
9.527496e-01	1.092430e+00	0.000000e+00	0.000000e+00
1.092430e+00	1.232110e+00	0.000000e+00	0.000000e+00
1.232111e+00	1.371792e+00	0.000000e+00	0.000000e+00
1.371791e+00	1.511471e+00	0.000000e+00	0.000000e+00
1.511470e+00	1.651151e+00	0.000000e+00	0.000000e+00
1.651152e+00	1.790833e+00	4.295515e+01	0.000000e+00
1.790833e+00	1.930513e+00	2.004573e+02	0.000000e+00
1.930514e+00	2.070195e+00	2.648901e+02	0.000000e+00
2.070194e+00	2.209874e+00	1.360246e+02	0.000000e+00
2.209873e+00	2.349554e+00	2.863676e+01	0.000000e+00
2.349555e+00	2.489237e+00	2.147757e+01	0.000000e+00
2.489236e+00	2.628916e+00	1.431838e+01	0.000000e+00
2.628916e+00	2.768598e+00	0.000000e+00	0.000000e+00
2.768597e+00	2.908277e+00	0.000000e+00	0.000000e+00
2.908276e+00	3.047958e+00	0.000000e+00	0.000000e+00
3.047959e+00	3.187640e+00	0.000000e+00	0.000000e+00
3.187639e+00	3.327319e+00	0.000000e+00	0.000000e+00
3.327318e+00	3.467000e+00	0.000000e+00	0.000000e+00
3.467000e+00	3.606680e+00	0.000000e+00	0.000000e+00
3.606679e+00	3.746361e+00	0.000000e+00	0.000000e+00
3.746361e+00	3.886041e+00	7.159191e+00	0.000000e+00
3.886041e+00	4.025722e+00	0.000000e+00	0.000000e+00
4.025722e+00	4.165402e+00	0.000000e+00	0.000000e+00
4.165403e+00	4.305083e+00	0.000000e+00	0.000000e+00
4.305083e+00	4.444763e+00	0.000000e+00	0.000000e+00
4.444764e+00	4.584444e+00	0.000000e+00	0.000000e+00
4.584445e+00	4.724125e+00	0.000000e+00	0.000000e+00
4.724126e+00	4.863806e+00	0.000000e+00	0.000000e+00
# END HISTOGRAM

# BEGIN HISTOGRAM chi2dist_runs_18_quadratic.aida/CHI2DIST
LineColor=blue
LineStyle=dashed
Title=Quad. $N_\text{runs}=18$
1.367434e+00	1.411192e+00	0.000000e+00	0.000000e+00
1.411192e+00	1.454951e+00	0.000000e+00	0.000000e+00
1.454951e+00	1.498709e+00	0.000000e+00	0.000000e+00
1.498709e+00	1.542467e+00	0.000000e+00	0.000000e+00
1.542467e+00	1.586225e+00	0.000000e+00	0.000000e+00
1.586225e+00	1.629983e+00	0.000000e+00	0.000000e+00
1.629983e+00	1.673741e+00	0.000000e+00	0.000000e+00
1.673741e+00	1.717499e+00	4.570582e+01	0.000000e+00
1.717499e+00	1.761257e+00	2.285291e+02	0.000000e+00
1.761257e+00	1.805015e+00	2.970878e+02	0.000000e+00
1.805014e+00	1.848774e+00	4.113524e+02	0.000000e+00
1.848774e+00	1.892532e+00	3.884995e+02	0.000000e+00
1.892532e+00	1.936290e+00	2.970878e+02	0.000000e+00
1.936290e+00	1.980048e+00	1.828233e+02	0.000000e+00
1.980048e+00	2.023806e+00	9.141164e+01	0.000000e+00
2.023806e+00	2.067564e+00	4.570582e+01	0.000000e+00
2.067564e+00	2.111322e+00	2.285291e+01	0.000000e+00
2.111322e+00	2.155080e+00	2.285291e+01	0.000000e+00
2.155080e+00	2.198838e+00	2.285291e+01	0.000000e+00
2.198838e+00	2.242596e+00	0.000000e+00	0.000000e+00
2.242596e+00	2.286354e+00	0.000000e+00	0.000000e+00
2.286355e+00	2.330113e+00	0.000000e+00	0.000000e+00
2.330113e+00	2.373871e+00	2.285291e+01	0.000000e+00
2.373871e+00	2.417629e+00	0.000000e+00	0.000000e+00
2.417629e+00	2.461387e+00	0.000000e+00	0.000000e+00
2.461387e+00	2.505145e+00	0.000000e+00	0.000000e+00
2.505145e+00	2.548903e+00	0.000000e+00	0.000000e+00
2.548903e+00	2.592661e+00	0.000000e+00	0.000000e+00
2.592661e+00	2.636419e+00	0.000000e+00	0.000000e+00
2.636418e+00	2.680177e+00	0.000000e+00	0.000000e+00
# END HISTOGRAM

# BEGIN HISTOGRAM chi2dist_runs_20_cubic.aida/CHI2DIST
LineColor=black
LineStyle=dotted
Title=Cubic  $~N_\text{runs}=20$
1.022347e+00	1.110783e+00	0.000000e+00	0.000000e+00
1.110784e+00	1.199222e+00	0.000000e+00	0.000000e+00
1.199223e+00	1.287659e+00	0.000000e+00	0.000000e+00
1.287659e+00	1.376097e+00	0.000000e+00	0.000000e+00
1.376097e+00	1.464534e+00	0.000000e+00	0.000000e+00
1.464534e+00	1.552971e+00	0.000000e+00	0.000000e+00
1.552971e+00	1.641409e+00	0.000000e+00	0.000000e+00
1.641409e+00	1.729845e+00	2.261487e+01	0.000000e+00
1.729847e+00	1.818283e+00	2.261487e+02	0.000000e+00
1.818283e+00	1.906721e+00	3.053008e+02	0.000000e+00
1.906721e+00	1.995158e+00	2.487636e+02	0.000000e+00
1.995158e+00	2.083596e+00	1.243818e+02	0.000000e+00
2.083595e+00	2.172032e+00	5.653718e+01	0.000000e+00
2.172033e+00	2.260470e+00	4.522975e+01	0.000000e+00
2.260470e+00	2.348908e+00	0.000000e+00	0.000000e+00
2.348908e+00	2.437345e+00	0.000000e+00	0.000000e+00
2.437346e+00	2.525783e+00	1.130744e+01	0.000000e+00
2.525782e+00	2.614220e+00	0.000000e+00	0.000000e+00
2.614219e+00	2.702656e+00	0.000000e+00	0.000000e+00
2.702657e+00	2.791095e+00	0.000000e+00	0.000000e+00
2.791095e+00	2.879532e+00	0.000000e+00	0.000000e+00
2.879533e+00	2.967970e+00	0.000000e+00	0.000000e+00
2.967969e+00	3.056407e+00	1.130744e+01	0.000000e+00
3.056408e+00	3.144845e+00	0.000000e+00	0.000000e+00
3.144843e+00	3.233280e+00	0.000000e+00	0.000000e+00
3.233281e+00	3.321719e+00	0.000000e+00	0.000000e+00
3.321719e+00	3.410156e+00	0.000000e+00	0.000000e+00
3.410156e+00	3.498594e+00	0.000000e+00	0.000000e+00
3.498595e+00	3.587032e+00	0.000000e+00	0.000000e+00
3.587032e+00	3.675469e+00	0.000000e+00	0.000000e+00
# END HISTOGRAM


==> tuning-errorbands/images/CHI2PROFILE-MEAN.dat <==
# BEGIN PLOT
DrawOnly=chi2profile_quadratic.aida/CHI2PROFILE/MEAN chi2profile_cubic.aida/CHI2PROFILE/MEAN 
Title=Mean $\chi^2/N_\text{df}$ vs. degree of oversampling
RatioPlotReference=chi2profile_quadratic.aida/CHI2PROFILE/MEAN
RatioPlot=0
LogY=0
RatioPlotYMax=1.5
RatioPlotYLabel=MC/data
XLabel=$\frac{N_\text{runs}}{N_\text{min}}$
YLabel=$\langle \chi^2/N_\text{df} \rangle$
Legend=1
RatioPlotYMin=0.5
# END PLOT

# BEGIN HISTOGRAM chi2profile_quadratic.aida/CHI2PROFILE/MEAN
LineColor=red
LineStyle=solid
Title=Quadratic ($N_\text{min}=6$)
9.166663e-01	1.090278e+00	3.617326e+00	0.000000e+00
1.090278e+00	1.263890e+00	2.642495e+00	0.000000e+00
1.263888e+00	1.437500e+00	2.427053e+00	0.000000e+00
1.437500e+00	1.611112e+00	2.250454e+00	0.000000e+00
1.611110e+00	1.784722e+00	2.120059e+00	0.000000e+00
1.784722e+00	1.958334e+00	2.045494e+00	0.000000e+00
1.958333e+00	2.131944e+00	2.022181e+00	0.000000e+00
2.131944e+00	2.305556e+00	1.985595e+00	0.000000e+00
2.305556e+00	2.479167e+00	1.924660e+00	0.000000e+00
2.479166e+00	2.652778e+00	1.928684e+00	0.000000e+00
2.652778e+00	2.826389e+00	1.874842e+00	0.000000e+00
2.826388e+00	2.999999e+00	1.871795e+00	0.000000e+00
3.000001e+00	3.173612e+00	1.855767e+00	0.000000e+00
3.173611e+00	3.347222e+00	1.813741e+00	0.000000e+00
3.347222e+00	3.520834e+00	1.813200e+00	0.000000e+00
3.520833e+00	3.694444e+00	1.810290e+00	0.000000e+00
3.694444e+00	3.868056e+00	1.800172e+00	0.000000e+00
3.868056e+00	4.041667e+00	1.776820e+00	0.000000e+00
4.041667e+00	4.215278e+00	1.771327e+00	0.000000e+00
4.215279e+00	4.388889e+00	1.772876e+00	0.000000e+00
4.388889e+00	4.562499e+00	1.759229e+00	0.000000e+00
4.562501e+00	4.736111e+00	1.755691e+00	0.000000e+00
4.736111e+00	4.909721e+00	1.745073e+00	0.000000e+00
4.909722e+00	5.083333e+00	1.739360e+00	0.000000e+00
# END HISTOGRAM

# BEGIN HISTOGRAM chi2profile_cubic.aida/CHI2PROFILE/MEAN
LineColor=blue
LineStyle=dashed
Title=Cubic ($N_\text{min}=10$)
9.500000e-01	1.055000e+00	3.699543e+00	0.000000e+00
1.055000e+00	1.160000e+00	3.365736e+00	0.000000e+00
1.160000e+00	1.265000e+00	2.429706e+00	0.000000e+00
1.265000e+00	1.370000e+00	2.359340e+00	0.000000e+00
1.370000e+00	1.475000e+00	2.218245e+00	0.000000e+00
1.475000e+00	1.580000e+00	2.132799e+00	0.000000e+00
1.580000e+00	1.685000e+00	2.154720e+00	0.000000e+00
1.685000e+00	1.790000e+00	2.009308e+00	0.000000e+00
1.790000e+00	1.895000e+00	1.973237e+00	0.000000e+00
1.895000e+00	2.000000e+00	1.931835e+00	0.000000e+00
2.000000e+00	2.105000e+00	1.916107e+00	0.000000e+00
2.105000e+00	2.210000e+00	1.861125e+00	0.000000e+00
2.210000e+00	2.315000e+00	1.853631e+00	0.000000e+00
2.315000e+00	2.420000e+00	1.838252e+00	0.000000e+00
2.420000e+00	2.525000e+00	1.840642e+00	0.000000e+00
2.525000e+00	2.630000e+00	1.829406e+00	0.000000e+00
2.630000e+00	2.735000e+00	1.818588e+00	0.000000e+00
2.735000e+00	2.840000e+00	1.813473e+00	0.000000e+00
2.840000e+00	2.945000e+00	1.808007e+00	0.000000e+00
2.945000e+00	3.050000e+00	1.801699e+00	0.000000e+00
# END HISTOGRAM


==> tuning-errorbands/images/CHI2PROFILE-SPREAD.dat <==
# BEGIN PLOT
DrawOnly=chi2profile_quadratic.aida/CHI2PROFILE/SPREAD chi2profile_cubic.aida/CHI2PROFILE/SPREAD 
Title=Spread of $\chi^2/N_\text{df}$ vs. degree of oversampling
RatioPlotReference=chi2profile_quadratic.aida/CHI2PROFILE/SPREAD
RatioPlot=0
LogY=0
RatioPlotYMax=1.5
RatioPlotYLabel=MC/data
XLabel=$\frac{N_\text{runs}}{N_\text{min}}$
YLabel=$\sigma\left( \langle \chi^2/N_\text{df} \right) \rangle$
Legend=1
RatioPlotYMin=0.5
# END PLOT

# BEGIN HISTOGRAM chi2profile_quadratic.aida/CHI2PROFILE/SPREAD
LineColor=red
LineStyle=solid
Title=Quadratic ($N_\text{min}=6$)
9.166663e-01	1.090278e+00	2.470241e+00	0.000000e+00
1.090278e+00	1.263890e+00	1.255203e+00	0.000000e+00
1.263888e+00	1.437500e+00	1.322400e+00	0.000000e+00
1.437500e+00	1.611112e+00	5.573999e-01	0.000000e+00
1.611110e+00	1.784722e+00	3.242622e-01	0.000000e+00
1.784722e+00	1.958334e+00	2.764201e-01	0.000000e+00
1.958333e+00	2.131944e+00	2.446832e-01	0.000000e+00
2.131944e+00	2.305556e+00	1.731410e-01	0.000000e+00
2.305556e+00	2.479167e+00	1.432165e-01	0.000000e+00
2.479166e+00	2.652778e+00	1.537884e-01	0.000000e+00
2.652778e+00	2.826389e+00	1.120156e-01	0.000000e+00
2.826388e+00	2.999999e+00	1.090099e-01	0.000000e+00
3.000001e+00	3.173612e+00	9.616444e-02	0.000000e+00
3.173611e+00	3.347222e+00	8.361070e-02	0.000000e+00
3.347222e+00	3.520834e+00	6.993230e-02	0.000000e+00
3.520833e+00	3.694444e+00	6.325240e-02	0.000000e+00
3.694444e+00	3.868056e+00	5.791486e-02	0.000000e+00
3.868056e+00	4.041667e+00	5.668599e-02	0.000000e+00
4.041667e+00	4.215278e+00	4.593259e-02	0.000000e+00
4.215279e+00	4.388889e+00	3.970478e-02	0.000000e+00
4.388889e+00	4.562499e+00	3.252018e-02	0.000000e+00
4.562501e+00	4.736111e+00	2.667761e-02	0.000000e+00
4.736111e+00	4.909721e+00	2.006057e-02	0.000000e+00
# END HISTOGRAM

# BEGIN HISTOGRAM chi2profile_cubic.aida/CHI2PROFILE/SPREAD
LineColor=blue
LineStyle=dashed
Title=Cubic ($N_\text{min}=10$)
9.500000e-01	1.055000e+00	2.598562e+00	0.000000e+00
1.055000e+00	1.160000e+00	2.957004e+00	0.000000e+00
1.160000e+00	1.265000e+00	4.811418e-01	0.000000e+00
1.265000e+00	1.370000e+00	4.969690e-01	0.000000e+00
1.370000e+00	1.475000e+00	4.767570e-01	0.000000e+00
1.475000e+00	1.580000e+00	4.476188e-01	0.000000e+00
1.580000e+00	1.685000e+00	4.444704e-01	0.000000e+00
1.685000e+00	1.790000e+00	2.340143e-01	0.000000e+00
1.790000e+00	1.895000e+00	1.605324e-01	0.000000e+00
1.895000e+00	2.000000e+00	1.558596e-01	0.000000e+00
2.000000e+00	2.105000e+00	1.518128e-01	0.000000e+00
2.105000e+00	2.210000e+00	9.415958e-02	0.000000e+00
2.210000e+00	2.315000e+00	8.452267e-02	0.000000e+00
2.315000e+00	2.420000e+00	5.720304e-02	0.000000e+00
2.420000e+00	2.525000e+00	6.864177e-02	0.000000e+00
2.525000e+00	2.630000e+00	5.688897e-02	0.000000e+00
2.630000e+00	2.735000e+00	3.764295e-02	0.000000e+00
2.735000e+00	2.840000e+00	4.145508e-02	0.000000e+00
2.840000e+00	2.945000e+00	2.589838e-02	0.000000e+00
# END HISTOGRAM


==> tuning-errorbands/images/MC-LHC-LEADINGJETS-trans-nchg.dat <==
# BEGIN PLOT
DrawOnly=MC_LHC_LEADINGJETS_7000_PTMIN_10.aida/MC_LHC_LEADINGJETS/trans-nchg REF/REF/CDF_2008_LEADINGJETS/d01-x01-y01
Title=Transverse region charged particle density
RatioPlotReference=MC_LHC_LEADINGJETS_7000_PTMIN_10.aida/MC_LHC_LEADINGJETS/trans-nchg
RatioPlot=0
LogY=0
RatioPlotYMax=1.5
RatioPlotYLabel=MC/data
XLabel=Leading jet $p_\perp$ / GeV
YLabel=$\langle\mathrm{d}{N_\text{ch}}/\mathrm{d}{\phi}\mathrm{d}{\eta}\rangle$
Legend=1
LegendXPos=0.80
RatioPlotYMin=0.5
XMax=100
YMax=10
# END PLOT

# BEGIN HISTOGRAM MC_LHC_LEADINGJETS_7000_PTMIN_10.aida/MC_LHC_LEADINGJETS/trans-nchg
ErrorBars=1
LineColor=blue
LineStyle=solid
Title=Jimmy (pp), $\sqrt{s}=7$ TeV
0.000000e+00	1.000000e+01	7.322040e-01	5.010360e-03
1.000000e+01	2.000000e+01	2.179310e+00	3.249690e-03
2.000000e+01	3.000000e+01	3.421030e+00	5.129630e-03
3.000000e+01	4.000000e+01	3.738280e+00	1.175870e-02
4.000000e+01	5.000000e+01	3.701250e+00	2.493650e-02
5.000000e+01	6.000000e+01	3.507410e+00	4.705010e-02
6.000000e+01	7.000000e+01	3.436410e+00	7.966820e-02
7.000000e+01	8.000000e+01	3.560540e+00	1.161830e-01
8.000000e+01	9.000000e+01	3.289880e+00	1.516850e-01
9.000000e+01	1.000000e+02	3.312750e+00	2.377190e-01
1.000000e+02	1.100000e+02	3.071690e+00	3.344810e-01
1.100000e+02	1.200000e+02	3.416150e+00	4.352170e-01
1.200000e+02	1.300000e+02	3.363960e+00	4.007430e-01
1.300000e+02	1.400000e+02	2.758690e+00	6.048820e-01
1.400000e+02	1.500000e+02	2.417170e+00	7.793980e-01
1.500000e+02	1.600000e+02	3.342250e+00	8.086030e-01
1.600000e+02	1.700000e+02	2.069010e+00	7.591210e-01
1.700000e+02	1.800000e+02	0.000000e+00	0.000000e+00
1.800000e+02	1.900000e+02	4.774650e+00	0.000000e+00
1.900000e+02	2.000000e+02	4.535920e+00	0.000000e+00
2.000000e+02	2.100000e+02	2.546480e+00	1.486630e+00
2.100000e+02	2.200000e+02	0.000000e+00	0.000000e+00
2.200000e+02	2.300000e+02	5.252110e+00	2.626060e+00
2.300000e+02	2.400000e+02	8.116900e+00	inf
2.400000e+02	2.500000e+02	0.000000e+00	0.000000e+00
2.500000e+02	2.600000e+02	0.000000e+00	0.000000e+00
2.600000e+02	2.700000e+02	0.000000e+00	0.000000e+00
2.700000e+02	2.800000e+02	0.000000e+00	0.000000e+00
2.800000e+02	2.900000e+02	0.000000e+00	0.000000e+00
2.900000e+02	3.000000e+02	9.549300e-01	inf
3.000000e+02	3.100000e+02	0.000000e+00	0.000000e+00
3.100000e+02	3.200000e+02	0.000000e+00	0.000000e+00
3.200000e+02	3.300000e+02	0.000000e+00	0.000000e+00
3.300000e+02	3.400000e+02	0.000000e+00	0.000000e+00
3.400000e+02	3.500000e+02	0.000000e+00	0.000000e+00
3.500000e+02	3.600000e+02	0.000000e+00	0.000000e+00
3.600000e+02	3.700000e+02	0.000000e+00	0.000000e+00
3.700000e+02	3.800000e+02	0.000000e+00	0.000000e+00
3.800000e+02	3.900000e+02	0.000000e+00	0.000000e+00
3.900000e+02	4.000000e+02	0.000000e+00	0.000000e+00
4.000000e+02	4.100000e+02	0.000000e+00	0.000000e+00
4.100000e+02	4.200000e+02	0.000000e+00	0.000000e+00
4.200000e+02	4.300000e+02	0.000000e+00	0.000000e+00
4.300000e+02	4.400000e+02	0.000000e+00	0.000000e+00
4.400000e+02	4.500000e+02	0.000000e+00	0.000000e+00
4.500000e+02	4.600000e+02	0.000000e+00	0.000000e+00
4.600000e+02	4.700000e+02	0.000000e+00	0.000000e+00
4.700000e+02	4.800000e+02	0.000000e+00	0.000000e+00
4.800000e+02	4.900000e+02	0.000000e+00	0.000000e+00
4.900000e+02	5.000000e+02	0.000000e+00	0.000000e+00
# END HISTOGRAM


# BEGIN HISTOGRAM REF/REF/CDF_2008_LEADINGJETS/d01-x01-y01
ErrorBars=1
PolyMarker=*
Title=CDF Run $\textsc{II} \text{ (p}\bar{\text{p}})$
0.000000e+00	5.000000e+00	3.054000e-01	4.280000e-02
5.000000e+00	1.000000e+01	4.169000e-01	7.830000e-02
1.000000e+01	1.500000e+01	6.551000e-01	1.243000e-01
1.500000e+01	2.000000e+01	7.869000e-01	1.528000e-01
2.000000e+01	2.500000e+01	7.919000e-01	1.217000e-01
2.500000e+01	3.000000e+01	7.762000e-01	3.530000e-02
3.000000e+01	3.500000e+01	7.406000e-01	3.180000e-02
3.500000e+01	4.000000e+01	7.164000e-01	2.390000e-02
4.000000e+01	5.000000e+01	7.147000e-01	2.250000e-02
5.000000e+01	6.000000e+01	7.174000e-01	2.340000e-02
6.000000e+01	7.000000e+01	7.214000e-01	2.490000e-02
7.000000e+01	8.000000e+01	7.252000e-01	2.540000e-02
8.000000e+01	9.000000e+01	7.343000e-01	2.540000e-02
9.000000e+01	1.000000e+02	7.399000e-01	2.650000e-02
1.000000e+02	1.100000e+02	7.464000e-01	2.550000e-02
1.100000e+02	1.200000e+02	7.513000e-01	2.590000e-02
1.200000e+02	1.300000e+02	7.551000e-01	2.540000e-02
1.300000e+02	1.400000e+02	7.660000e-01	2.840000e-02
1.400000e+02	1.500000e+02	7.689000e-01	2.910000e-02
1.500000e+02	1.600000e+02	7.728000e-01	2.880000e-02
1.600000e+02	1.700000e+02	7.750000e-01	3.020000e-02
1.700000e+02	1.800000e+02	7.782000e-01	3.100000e-02
1.800000e+02	1.900000e+02	7.765000e-01	3.280000e-02
1.900000e+02	2.000000e+02	7.846000e-01	2.930000e-02
2.000000e+02	2.200000e+02	7.756000e-01	3.220000e-02
2.200000e+02	2.400000e+02	7.878000e-01	3.310000e-02
2.400000e+02	2.600000e+02	7.654000e-01	4.420000e-02
2.600000e+02	2.800000e+02	7.893000e-01	3.590000e-02
2.800000e+02	3.000000e+02	7.706000e-01	4.570000e-02
3.000000e+02	3.200000e+02	7.596000e-01	4.540000e-02
3.200000e+02	3.400000e+02	7.634000e-01	4.260000e-02
3.400000e+02	3.600000e+02	7.244000e-01	4.540000e-02
3.600000e+02	3.800000e+02	7.523000e-01	6.490000e-02
3.800000e+02	4.000000e+02	6.556000e-01	1.005000e-01
# END HISTOGRAM


==> tuning-errorbands/images/bandplots/stat_nops.dat <==
# BEGIN PLOT
#DrawOnly=cl95 cl68 MC_LHC_LEADINGTRACK.aida/MC_LHC_LEADINGTRACK/pnchg
DrawOnly=cl95 cl68 
Title=Transverse region charged particle density
RatioPlotReference=MC_LHC_LEADINGTRACK.aida/MC_LHC_LEADINGTRACK/pnchg
RatioPlot=0
LogY=0
XLabel=$p_\perp(\text{leading track}) /\text{GeV}$
YLabel=$\langle p_\perp^\text{track} \rangle / \text{GeV}$
Legend=1
LegendXPos=0.85
LegendYPos=0.30
XMin=0
XMax=10
YMin=0
YMax=1
# END PLOT

# BEGIN HISTOGRAM MC_LHC_LEADINGTRACK.aida/MC_LHC_LEADINGTRACK/pnchg
ErrorBars=1
LineColor=black
LineStyle=solid
Title=Jimmy pseudodata, 1M events
5.000000e-01	1.450000e+00	4.492810e-02	3.737180e-04
1.450000e+00	2.400000e+00	2.368350e-01	8.997020e-04
2.400000e+00	3.350000e+00	5.326160e-01	2.056070e-03
3.350000e+00	4.300000e+00	7.064840e-01	3.740330e-03
4.300000e+00	5.250000e+00	7.732540e-01	6.005710e-03
5.250000e+00	6.200000e+00	8.075090e-01	9.123630e-03
6.200000e+00	7.150000e+00	8.499270e-01	1.345520e-02
7.150000e+00	8.100000e+00	8.370240e-01	1.816380e-02
8.100000e+00	9.050000e+00	8.421830e-01	2.508670e-02
9.050000e+00	1.000000e+01	8.698970e-01	3.181010e-02
# END HISTOGRAM

# BEGIN HISTOGRAM cl95
ErrorBands=1
ErrorBandColor=blue!40!
LineStyle=none
Title=CL=95\%
5.000000e-01	1.450000e+00	0.044199	0.002762
1.450000e+00	2.400000e+00	0.236188	0.006906
2.400000e+00	3.350000e+00	0.531768	0.023481
3.350000e+00	4.300000e+00	0.700276	0.037293
4.300000e+00	5.250000e+00	0.766575	0.042818
5.250000e+00	6.200000e+00	0.798343	0.041436
6.200000e+00	7.150000e+00	0.813536	0.040055
7.150000e+00	8.100000e+00	0.825967	0.038674
8.100000e+00	9.050000e+00	0.837017	0.041436
9.050000e+00	1.000000e+01	0.842541	0.035912
# END HISTOGRAM


# BEGIN HISTOGRAM cl68
ErrorBands=1
ErrorBandColor=blue!80!
LineStyle=none
Title=CL=68\%
5.000000e-01	1.450000e+00	0.045580	0.001381
1.450000e+00	2.400000e+00	0.237569	0.002762
2.400000e+00	3.350000e+00	0.531768	0.012431
3.350000e+00	4.300000e+00	0.700276	0.017956
4.300000e+00	5.250000e+00	0.766575	0.020718
5.250000e+00	6.200000e+00	0.796961	0.020718
6.200000e+00	7.150000e+00	0.813536	0.020718
7.150000e+00	8.100000e+00	0.825967	0.019337
8.100000e+00	9.050000e+00	0.835635	0.020718
9.050000e+00	1.000000e+01	0.839779	0.016575
# END HISTOGRAM


==> tuning-errorbands/images/bandplots/stat_withps.dat <==
# BEGIN PLOT
DrawOnly=cl95 cl68 MC_LHC_LEADINGTRACK.aida/MC_LHC_LEADINGTRACK/pnchg
Title=Transverse region charged particle density
RatioPlotReference=MC_LHC_LEADINGTRACK.aida/MC_LHC_LEADINGTRACK/pnchg
RatioPlot=0
LogY=0
XLabel=$p_\perp(\text{leading track}) /\text{GeV}$
YLabel=$\langle p_\perp^\text{track} \rangle / \text{GeV}$
Legend=1
LegendXPos=0.85
LegendYPos=0.30
XMin=0
XMax=10
YMin=0
YMax=1
# END PLOT

# BEGIN HISTOGRAM MC_LHC_LEADINGTRACK.aida/MC_LHC_LEADINGTRACK/pnchg
ErrorBars=1
LineColor=black
LineStyle=solid
Title=Jimmy pseudodata, 1M events
5.000000e-01	1.450000e+00	4.492810e-02	3.737180e-04
1.450000e+00	2.400000e+00	2.368350e-01	8.997020e-04
2.400000e+00	3.350000e+00	5.326160e-01	2.056070e-03
3.350000e+00	4.300000e+00	7.064840e-01	3.740330e-03
4.300000e+00	5.250000e+00	7.732540e-01	6.005710e-03
5.250000e+00	6.200000e+00	8.075090e-01	9.123630e-03
6.200000e+00	7.150000e+00	8.499270e-01	1.345520e-02
7.150000e+00	8.100000e+00	8.370240e-01	1.816380e-02
8.100000e+00	9.050000e+00	8.421830e-01	2.508670e-02
9.050000e+00	1.000000e+01	8.698970e-01	3.181010e-02
# END HISTOGRAM

# BEGIN HISTOGRAM cl95
ErrorBands=1
ErrorBandColor=blue!40!
LineStyle=none
Title=CL=95\%
5.000000e-01	1.450000e+00	0.044468	0.002748
1.450000e+00	2.400000e+00	0.238104	0.005476
2.400000e+00	3.350000e+00	0.533952	0.013789
3.350000e+00	4.300000e+00	0.706870	0.020695
4.300000e+00	5.250000e+00	0.773406	0.023492
5.250000e+00	6.200000e+00	0.805451	0.022105
6.200000e+00	7.150000e+00	0.820922	0.023417
7.150000e+00	8.100000e+00	0.833636	0.022117
8.100000e+00	9.050000e+00	0.844853	0.022117
9.050000e+00	1.000000e+01	0.850626	0.019349
# END HISTOGRAM


# BEGIN HISTOGRAM cl68
ErrorBands=1
ErrorBandColor=blue!80!
LineStyle=none
Title=CL=68\%
5.000000e-01	1.450000e+00	0.044482	0.002693
1.450000e+00	2.400000e+00	0.236792	0.004181
2.400000e+00	3.350000e+00	0.533964	0.005606
3.350000e+00	4.300000e+00	0.705475	0.011110
4.300000e+00	5.250000e+00	0.771967	0.011038
5.250000e+00	6.200000e+00	0.805361	0.011053
6.200000e+00	7.150000e+00	0.819468	0.013769
7.150000e+00	8.100000e+00	0.833543	0.011027
8.100000e+00	9.050000e+00	0.844908	0.011087
9.050000e+00	1.000000e+01	0.850650	0.011044
# END HISTOGRAM


==> tuning-errorbands/images/bandplots/sys_nops.dat <==
# BEGIN PLOT
#DrawOnly=cl95 cl68 MC_LHC_LEADINGTRACK.aida/MC_LHC_LEADINGTRACK/pnchg
DrawOnly=cl95 cl68 
Title=Transverse region charged particle density
RatioPlotReference=MC_LHC_LEADINGTRACK.aida/MC_LHC_LEADINGTRACK/pnchg
RatioPlot=0
LogY=0
XLabel=$p_\perp(\text{leading track}) /\text{GeV}$
YLabel=$\langle p_\perp^\text{track} \rangle / \text{GeV}$
Legend=1
LegendXPos=0.85
LegendYPos=0.30
XMin=0
XMax=10
YMin=0
YMax=1
# END PLOT

# BEGIN HISTOGRAM MC_LHC_LEADINGTRACK.aida/MC_LHC_LEADINGTRACK/pnchg
ErrorBars=1
LineColor=black
LineStyle=solid
Title=Jimmy pseudodata, 1M events
5.000000e-01	1.450000e+00	4.492810e-02	3.737180e-04
1.450000e+00	2.400000e+00	2.368350e-01	8.997020e-04
2.400000e+00	3.350000e+00	5.326160e-01	2.056070e-03
3.350000e+00	4.300000e+00	7.064840e-01	3.740330e-03
4.300000e+00	5.250000e+00	7.732540e-01	6.005710e-03
5.250000e+00	6.200000e+00	8.075090e-01	9.123630e-03
6.200000e+00	7.150000e+00	8.499270e-01	1.345520e-02
7.150000e+00	8.100000e+00	8.370240e-01	1.816380e-02
8.100000e+00	9.050000e+00	8.421830e-01	2.508670e-02
9.050000e+00	1.000000e+01	8.698970e-01	3.181010e-02
# END HISTOGRAM

# BEGIN HISTOGRAM cl95
ErrorBands=1
ErrorBandColor=red!30!yellow!90
LineStyle=none
Title=CL=95\%
5.000000e-01	1.450000e+00	0.046832	0.002755
1.450000e+00	2.400000e+00	0.234160	0.011019
2.400000e+00	3.350000e+00	0.513774	0.034435
3.350000e+00	4.300000e+00	0.679063	0.053719
4.300000e+00	5.250000e+00	0.746556	0.057851
5.250000e+00	6.200000e+00	0.779614	0.063361
6.200000e+00	7.150000e+00	0.797521	0.056474
7.150000e+00	8.100000e+00	0.807163	0.060606
8.100000e+00	9.050000e+00	0.822314	0.059229
9.050000e+00	1.000000e+01	0.829201	0.057851
# END HISTOGRAM


# BEGIN HISTOGRAM cl68
ErrorBands=1
ErrorBandColor=red!90!yellow!90
LineStyle=none
Title=CL=68\%
5.000000e-01	1.450000e+00	0.046832	0.002755
1.450000e+00	2.400000e+00	0.234160	0.005510
2.400000e+00	3.350000e+00	0.516529	0.017906
3.350000e+00	4.300000e+00	0.680441	0.027548
4.300000e+00	5.250000e+00	0.749311	0.027548
5.250000e+00	6.200000e+00	0.780992	0.031680
6.200000e+00	7.150000e+00	0.798898	0.027548
7.150000e+00	8.100000e+00	0.807163	0.030303
8.100000e+00	9.050000e+00	0.822314	0.028926
9.050000e+00	1.000000e+01	0.831956	0.027548
# END HISTOGRAM


==> tuning-errorbands/images/bandplots/sys_withps.dat <==
# BEGIN PLOT
DrawOnly=cl95 cl68 MC_LHC_LEADINGTRACK.aida/MC_LHC_LEADINGTRACK/pnchg
#DrawOnly=cl95 cl68 
Title=Transverse region charged particle density
RatioPlotReference=MC_LHC_LEADINGTRACK.aida/MC_LHC_LEADINGTRACK/pnchg
RatioPlot=0
LogY=0
XLabel=$p_\perp(\text{leading track}) /\text{GeV}$
YLabel=$\langle p_\perp^\text{track} \rangle / \text{GeV}$
Legend=1
LegendXPos=0.85
LegendYPos=0.30
XMin=0
XMax=10
YMin=0
YMax=1
# END PLOT

# BEGIN HISTOGRAM MC_LHC_LEADINGTRACK.aida/MC_LHC_LEADINGTRACK/pnchg
ErrorBars=1
LineColor=black
LineStyle=solid
Title=Jimmy pseudodata, 1M events
5.000000e-01	1.450000e+00	4.492810e-02	3.737180e-04
1.450000e+00	2.400000e+00	2.368350e-01	8.997020e-04
2.400000e+00	3.350000e+00	5.326160e-01	2.056070e-03
3.350000e+00	4.300000e+00	7.064840e-01	3.740330e-03
4.300000e+00	5.250000e+00	7.732540e-01	6.005710e-03
5.250000e+00	6.200000e+00	8.075090e-01	9.123630e-03
6.200000e+00	7.150000e+00	8.499270e-01	1.345520e-02
7.150000e+00	8.100000e+00	8.370240e-01	1.816380e-02
8.100000e+00	9.050000e+00	8.421830e-01	2.508670e-02
9.050000e+00	1.000000e+01	8.698970e-01	3.181010e-02
# END HISTOGRAM

# BEGIN HISTOGRAM cl95
ErrorBands=1
ErrorBandColor=red!30!yellow!90
LineStyle=none
Title=CL=95\%
5.000000e-01	1.450000e+00	0.047086	0.002726
1.450000e+00	2.400000e+00	0.237416	0.005452
2.400000e+00	3.350000e+00	0.531072	0.006827
3.350000e+00	4.300000e+00	0.704897	0.009593
4.300000e+00	5.250000e+00	0.775347	0.013794
5.250000e+00	6.200000e+00	0.807347	0.020598
6.200000e+00	7.150000e+00	0.825475	0.019275
7.150000e+00	8.100000e+00	0.834080	0.019344
8.100000e+00	9.050000e+00	0.849470	0.026217
9.050000e+00	1.000000e+01	0.856640	0.030326
# END HISTOGRAM

# BEGIN HISTOGRAM cl68
ErrorBands=1
ErrorBandColor=red!90!yellow!90
LineStyle=none
Title=CL=68\%
5.000000e-01	1.450000e+00	0.047077	0.002712
1.450000e+00	2.400000e+00	0.238880	0.004173
2.400000e+00	3.350000e+00	0.531136	0.004204
3.350000e+00	4.300000e+00	0.706295	0.002818
4.300000e+00	5.250000e+00	0.775332	0.005492
5.250000e+00	6.200000e+00	0.810056	0.009625
6.200000e+00	7.150000e+00	0.826853	0.009616
7.150000e+00	8.100000e+00	0.835362	0.009636
8.100000e+00	9.050000e+00	0.849465	0.012437
9.050000e+00	1.000000e+01	0.859311	0.016538
# END HISTOGRAM


==> tuning-errorbands/images/meanplateau/MC-LHC-LEADINGJETS-trans-maxnchg.dat <==
# BEGIN PLOT
DrawOnly=95.aida/MC_LHC_LEADINGJETS/trans-maxnchg 68.aida/MC_LHC_LEADINGJETS/trans-maxnchg 
Title=TransMAX region charged particle density: mean of plateau
RatioPlotReference=95.aida/MC_LHC_LEADINGJETS/trans-maxnchg
RatioPlot=0
LogX=1
LogY=0
RatioPlotYMax=1.5
RatioPlotYLabel=MC/data
XLabel=$\sqrt{s}$ / GeV
XMax=15000
YLabel=$\langle \langle \mathrm{d}{N_\text{ch}}/\mathrm{d}{\eta}\mathrm{d}{\phi}\rangle\rangle$
XMin=150
Legend=1
RatioPlotYMin=0.5
# END PLOT

# BEGIN HISTOGRAM 95.aida/MC_LHC_LEADINGJETS/trans-maxnchg
ErrorBars=1
LineColor=red
LineStyle=solid
Title=CL=95\%
2.005000e+02	1.995000e+02	3.992476e-01	2.447025e-03
9.005000e+02	8.995000e+02	8.874005e-01	6.538429e-03
1.800500e+03	1.799500e+03	1.116014e+00	8.588714e-03
1.960500e+03	1.959500e+03	1.165598e+00	8.252143e-03
7.000500e+03	6.999500e+03	1.907244e+00	1.726395e-02
1.000050e+04	9.999500e+03	2.190298e+00	1.989008e-02
1.400050e+04	1.399950e+04	2.588490e+00	2.552757e-02
# END HISTOGRAM

# BEGIN HISTOGRAM 68.aida/MC_LHC_LEADINGJETS/trans-maxnchg
ErrorBars=1
LineColor=blue
LineStyle=solid
Title=CL=68\%
2.005000e+02	1.995000e+02	3.992190e-01	1.231362e-03
9.005000e+02	8.995000e+02	8.873654e-01	3.272057e-03
1.800500e+03	1.799500e+03	1.115948e+00	4.306143e-03
1.960500e+03	1.959500e+03	1.165520e+00	4.142214e-03
7.000500e+03	6.999500e+03	1.907123e+00	8.654350e-03
1.000050e+04	9.999500e+03	2.190158e+00	9.977308e-03
1.400050e+04	1.399950e+04	2.588273e+00	1.275543e-02
# END HISTOGRAM


==> tuning-errorbands/images/meanplateau/MC-LHC-LEADINGJETS-trans-maxptsum.dat <==
# BEGIN PLOT
DrawOnly=95.aida/MC_LHC_LEADINGJETS/trans-maxptsum 68.aida/MC_LHC_LEADINGJETS/trans-maxptsum 
Title=TransMAX region charged pT sum density: mean of plateau
RatioPlotReference=95.aida/MC_LHC_LEADINGJETS/trans-maxptsum
RatioPlot=0
LogX=1
LogY=0
RatioPlotYMax=1.5
RatioPlotYLabel=MC/data
XLabel=$\sqrt{s}$ / GeV
XMax=15000
YLabel=$\langle \langle \mathrm{d}{\sum p_\perp^\text{sum}}/\mathrm{d}{\eta}\mathrm{d}{\phi}\rangle\rangle$
XMin=150
Legend=1
RatioPlotYMin=0.5
# END PLOT

# BEGIN HISTOGRAM 95.aida/MC_LHC_LEADINGJETS/trans-maxptsum
ErrorBars=1
LineColor=red
LineStyle=solid
Title=CL=95\%
2.005000e+02	1.995000e+02	3.684530e-01	2.027950e-03
9.005000e+02	8.995000e+02	1.046360e+00	7.473521e-03
1.800500e+03	1.799500e+03	1.318001e+00	7.611857e-03
1.960500e+03	1.959500e+03	1.429786e+00	7.507071e-03
7.000500e+03	6.999500e+03	2.500241e+00	1.964200e-02
1.000050e+04	9.999500e+03	2.969427e+00	1.663362e-02
1.400050e+04	1.399950e+04	3.576399e+00	3.089882e-02
# END HISTOGRAM

# BEGIN HISTOGRAM 68.aida/MC_LHC_LEADINGJETS/trans-maxptsum
ErrorBars=1
LineColor=blue
LineStyle=solid
Title=CL=68\%
2.005000e+02	1.995000e+02	3.684346e-01	1.018475e-03
9.005000e+02	8.995000e+02	1.046339e+00	3.726750e-03
1.800500e+03	1.799500e+03	1.317964e+00	3.808214e-03
1.960500e+03	1.959500e+03	1.429710e+00	3.776214e-03
7.000500e+03	6.999500e+03	2.500118e+00	9.802450e-03
1.000050e+04	9.999500e+03	2.969285e+00	8.347192e-03
1.400050e+04	1.399950e+04	3.576241e+00	1.543582e-02
# END HISTOGRAM


==> tuning-errorbands/images/meanplateau/MC-LHC-LEADINGJETS-trans-minnchg.dat <==
# BEGIN PLOT
DrawOnly=95.aida/MC_LHC_LEADINGJETS/trans-minnchg 68.aida/MC_LHC_LEADINGJETS/trans-minnchg 
Title=TransMIN region charged particle density: mean of plateau
RatioPlotReference=95.aida/MC_LHC_LEADINGJETS/trans-minnchg
RatioPlot=0
LogX=1
LogY=0
RatioPlotYMax=1.5
RatioPlotYLabel=MC/data
XLabel=$\sqrt{s}$ / GeV
XMax=15000
YLabel=$\langle \langle \mathrm{d}{N_\text{ch}}/\mathrm{d}{\eta}\mathrm{d}{\phi}\rangle\rangle$
XMin=150
Legend=1
RatioPlotYMin=0.5
# END PLOT

# BEGIN HISTOGRAM 95.aida/MC_LHC_LEADINGJETS/trans-minnchg
ErrorBars=1
LineColor=red
LineStyle=solid
Title=CL=95\%
2.005000e+02	1.995000e+02	1.108795e-01	1.100686e-03
9.005000e+02	8.995000e+02	4.076375e-01	4.763129e-03
1.800500e+03	1.799500e+03	5.569095e-01	6.066564e-03
1.960500e+03	1.959500e+03	5.943706e-01	6.003543e-03
7.000500e+03	6.999500e+03	1.164334e+00	1.401785e-02
1.000050e+04	9.999500e+03	1.397175e+00	1.684088e-02
1.400050e+04	1.399950e+04	1.734728e+00	2.215857e-02
# END HISTOGRAM

# BEGIN HISTOGRAM 68.aida/MC_LHC_LEADINGJETS/trans-minnchg
ErrorBars=1
LineColor=blue
LineStyle=solid
Title=CL=68\%
2.005000e+02	1.995000e+02	1.108665e-01	5.538650e-04
9.005000e+02	8.995000e+02	4.076009e-01	2.381564e-03
1.800500e+03	1.799500e+03	5.568570e-01	3.043271e-03
1.960500e+03	1.959500e+03	5.943126e-01	3.018200e-03
7.000500e+03	6.999500e+03	1.164208e+00	7.029750e-03
1.000050e+04	9.999500e+03	1.397040e+00	8.450069e-03
1.400050e+04	1.399950e+04	1.734530e+00	1.108079e-02
# END HISTOGRAM


==> tuning-errorbands/images/meanplateau/MC-LHC-LEADINGJETS-trans-minptsum.dat <==
# BEGIN PLOT
DrawOnly=95.aida/MC_LHC_LEADINGJETS/trans-minptsum 68.aida/MC_LHC_LEADINGJETS/trans-minptsum 
Title=TransMIN region charged pT sum density: mean of plateau
RatioPlotReference=95.aida/MC_LHC_LEADINGJETS/trans-minptsum
RatioPlot=0
LogX=1
LogY=0
RatioPlotYMax=1.5
RatioPlotYLabel=MC/data
XLabel=$\sqrt{s}$ / GeV
XMax=15000
YLabel=$\langle \langle \mathrm{d}{\sum p_\perp^\text{sum}}/\mathrm{d}{\eta}\mathrm{d}{\phi}\rangle\rangle$
XMin=150
Legend=1
RatioPlotYMin=0.5
# END PLOT

# BEGIN HISTOGRAM 95.aida/MC_LHC_LEADINGJETS/trans-minptsum
ErrorBars=1
LineColor=red
LineStyle=solid
Title=CL=95\%
2.005000e+02	1.995000e+02	8.307369e-02	7.793838e-04
9.005000e+02	8.995000e+02	3.767273e-01	4.483636e-03
1.800500e+03	1.799500e+03	5.192887e-01	4.628243e-03
1.960500e+03	1.959500e+03	5.752058e-01	4.766793e-03
7.000500e+03	6.999500e+03	1.170203e+00	1.210510e-02
1.000050e+04	9.999500e+03	1.455575e+00	1.418469e-02
1.400050e+04	1.399950e+04	1.844731e+00	2.222521e-02
# END HISTOGRAM

# BEGIN HISTOGRAM 68.aida/MC_LHC_LEADINGJETS/trans-minptsum
ErrorBars=1
LineColor=blue
LineStyle=solid
Title=CL=68\%
2.005000e+02	1.995000e+02	8.306469e-02	3.925988e-04
9.005000e+02	8.995000e+02	3.767076e-01	2.236521e-03
1.800500e+03	1.799500e+03	5.192477e-01	2.324814e-03
1.960500e+03	1.959500e+03	5.751669e-01	2.390529e-03
7.000500e+03	6.999500e+03	1.170109e+00	6.072000e-03
1.000050e+04	9.999500e+03	1.455462e+00	7.098654e-03
1.400050e+04	1.399950e+04	1.844637e+00	1.110554e-02
# END HISTOGRAM


==> tuning-errorbands/images/meanplateau/MC-LHC-LEADINGJETS-trans-nchg.dat <==
# BEGIN PLOT
Title=Height of plateau in transverse charged particle density
XLabel=$\sqrt{s}$ / GeV
YLabel=$\langle \langle N_\text{ch}/\mathrm{d}{\eta}\mathrm{d}{\phi}\rangle\rangle$
XMin=100
XMax=20000
YMax=2.5
LogX=1
LogY=0
Legend=1
LegendXPos=0.52
LegendYPos=0.95
CustomLegend=errors enlarged 10${}\times$ for visibility
# END PLOT

# BEGIN SPECIAL labels
\rput\physicscoor(10000,1.3){LHC}
\rput\physicscoor(1400,0.45){Tevatron}
\rput\physicscoor(200,0.45){RHIC $pp$}
# END SPECIAL

# BEGIN HISTOGRAM 95.aida/MC_LHC_LEADINGJETS/trans-nchg
ErrorBands=1
ErrorBandColor=cyan
LineColor=red
LineStyle=solid
Title=CL=95\%
## To get from x-values to the bin width, you can use
## print "%d\t%d" %(exp(log(x)-0.037), exp(log(x)+0.037))
##
## Bin centres are at:
# 200
# 630
# 900
# 1800
# 1960
# 2360
# 5000
# 7000
# 10000
# 14000
192	207	2.550632e-01	1.773700e-02
607	653	5.235964e-01	4.951600e-02
867	933	6.475273e-01	5.647650e-02
1734	1867	8.364585e-01	7.328721e-02
1888	2033	8.799837e-01	7.129036e-02
2274	2448	9.517307e-01	7.876056e-02
4818	5188	1.310357e+00	1.278356e-01
6745	7263	1.535789e+00	1.564090e-01
9636	10376	1.793737e+00	1.836546e-01
13491	14527	2.161609e+00	2.384293e-01
# END HISTOGRAM


==> tuning-errorbands/images/meanplateau/MC-LHC-LEADINGJETS-trans-ptavg.dat <==
# BEGIN PLOT
DrawOnly=95.aida/MC_LHC_LEADINGJETS/trans-ptavg 68.aida/MC_LHC_LEADINGJETS/trans-ptavg 
Title=Transverse region charged pT average: mean of plateau
RatioPlotReference=95.aida/MC_LHC_LEADINGJETS/trans-ptavg
RatioPlot=0
LogX=1
LogY=0
RatioPlotYMax=1.5
RatioPlotYLabel=MC/data
XLabel=$\sqrt{s}$ / GeV
XMax=15000
YLabel=$\langle \langle p_\perp \rangle\rangle$
XMin=150
Legend=1
LegendYPos=0.5
RatioPlotYMin=0.5
# END PLOT

# BEGIN HISTOGRAM 95.aida/MC_LHC_LEADINGJETS/trans-ptavg
ErrorBars=1
LineColor=red
LineStyle=solid
Title=CL=95\%
2.005000e+02	1.995000e+02	8.717005e-01	4.498625e-04
9.005000e+02	8.995000e+02	1.020348e+00	3.251071e-04
1.800500e+03	1.799500e+03	1.014855e+00	1.214221e-03
1.960500e+03	1.959500e+03	1.021739e+00	7.257643e-04
7.000500e+03	6.999500e+03	1.086461e+00	1.030275e-03
1.000050e+04	9.999500e+03	1.109741e+00	2.747923e-03
1.400050e+04	1.399950e+04	1.136429e+00	4.485714e-04
# END HISTOGRAM

# BEGIN HISTOGRAM 68.aida/MC_LHC_LEADINGJETS/trans-ptavg
ErrorBars=1
LineColor=blue
LineStyle=solid
Title=CL=68\%
2.005000e+02	1.995000e+02	8.717050e-01	2.262750e-04
9.005000e+02	8.995000e+02	1.020346e+00	1.655571e-04
1.800500e+03	1.799500e+03	1.014864e+00	6.084214e-04
1.960500e+03	1.959500e+03	1.021741e+00	3.653714e-04
7.000500e+03	6.999500e+03	1.086465e+00	5.183400e-04
1.000050e+04	9.999500e+03	1.109746e+00	1.381615e-03
1.400050e+04	1.399950e+04	1.136434e+00	2.286071e-04
# END HISTOGRAM


==> tuning-errorbands/images/meanplateau/MC-LHC-LEADINGJETS-trans-ptsum.dat <==
# BEGIN PLOT
DrawOnly=95.aida/MC_LHC_LEADINGJETS/trans-ptsum 68.aida/MC_LHC_LEADINGJETS/trans-ptsum 
Title=Transverse region charged pT sum density: mean of plateau
RatioPlotReference=95.aida/MC_LHC_LEADINGJETS/trans-ptsum
RatioPlot=0
LogX=1
LogY=0
RatioPlotYMax=1.5
RatioPlotYLabel=MC/data
XLabel=$\sqrt{s}$ / GeV
XMax=15000
YLabel=$\langle \langle \mathrm{d}{\sum p_\perp^\text{sum}}/\mathrm{d}{\eta}\mathrm{d}{\phi}\rangle\rangle$
XMin=150
Legend=1
RatioPlotYMin=0.5
# END PLOT

# BEGIN HISTOGRAM 95.aida/MC_LHC_LEADINGJETS/trans-ptsum
ErrorBars=1
LineColor=red
LineStyle=solid
Title=CL=95\%
2.005000e+02	1.995000e+02	2.257628e-01	1.404863e-03
9.005000e+02	8.995000e+02	7.115447e-01	5.977457e-03
1.800500e+03	1.799500e+03	9.186494e-01	6.127679e-03
1.960500e+03	1.959500e+03	1.002493e+00	6.129571e-03
7.000500e+03	6.999500e+03	1.835227e+00	1.584415e-02
1.000050e+04	9.999500e+03	2.212495e+00	1.540065e-02
1.400050e+04	1.399950e+04	2.710552e+00	2.657825e-02
# END HISTOGRAM

# BEGIN HISTOGRAM 68.aida/MC_LHC_LEADINGJETS/trans-ptsum
ErrorBars=1
LineColor=blue
LineStyle=solid
Title=CL=68\%
2.005000e+02	1.995000e+02	2.257492e-01	7.057250e-04
9.005000e+02	8.995000e+02	7.115232e-01	2.981693e-03
1.800500e+03	1.799500e+03	9.186021e-01	3.068114e-03
1.960500e+03	1.959500e+03	1.002439e+00	3.082957e-03
7.000500e+03	6.999500e+03	1.835110e+00	7.924050e-03
1.000050e+04	9.999500e+03	2.212384e+00	7.720462e-03
1.400050e+04	1.399950e+04	2.710434e+00	1.325686e-02
# END HISTOGRAM

